Modeling Emotional Dynamics in Agent-to-Agent Interactions on Moltbook

Generative AI systems are increasingly deployed as interactive agents in online environments, such as a social network called Moltbook. In Moltbook, large-scale agentic AIs can post, comment, and engage in activities generated at scale by AI-driven text. Yet these agent behavioral characteristics remain insufficiently understood, particularly in complex, multi-agent interaction. In this study, we analyze the emotional dynamics of agent interactions within Moltbook. We construct an emotion-aware framework that maps textual interactions to a predefined set of fine-grained emotional categories, enabling the extraction of structured emotion profiles across agents and interaction contexts. To further evaluate behavioral reliability, we introduce an emotion-based domain called Persona-Stimulus-Reaction (PSR) that captures the alignment of emotional responses across similar contexts. Our analysis shows distinct emotional patterns and varying levels of behavioral stability across agents. Our analysis reveals that agents exhibit distinct emotional signatures with varying levels of behavioral stability influenced by interaction context.

==> README.txt <==



==> backup_3April_2026.txt <==
%%
%% This is file `sample-sigconf.tex',
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% samples.dtx  (with options: `all,proceedings,bibtex,sigconf')
%% 
%% IMPORTANT NOTICE:
%% 
%% For the copyright see the source file.
%% 
%% Any modified versions of this file must be renamed
%% with new filenames distinct from sample-sigconf.tex.
%% 
%% For distribution of the original source see the terms
%% for copying and modification in the file samples.dtx.
%% 
%% This generated file may be distributed as long as the
%% original source files, as listed above, are part of the
%% same distribution. (The sources need not necessarily be
%% in the same archive or directory.)
%%
%%
%% Commands for TeXCount
%TC:macro \cite [option:text,text]
%TC:macro \citep [option:text,text]
%TC:macro \citet [option:text,text]
%TC:envir table 0 1
%TC:envir table* 0 1
%TC:envir tabular [ignore] word
%TC:envir displaymath 0 word
%TC:envir math 0 word
%TC:envir comment 0 0
%%
%% The first command in your LaTeX source must be the \documentclass
%% command.
%%
%% For submission and review of your manuscript please change the
%% command to \documentclass[manuscript, screen, review]{acmart}.
%%
%% When submitting camera ready or to TAPS, please change the command
%% to \documentclass[sigconf]{acmart} or whichever template is required
%% for your publication.
%%
%%
\documentclass[sigconf]{acmart}
%%
%% \BibTeX command to typeset BibTeX logo in the docs
\AtBeginDocument{%
  \providecommand\BibTeX{{%
    Bib\TeX}}}

%% Rights management information.  This information is sent to you
%% when you complete the rights form.  These commands have SAMPLE
%% values in them; it is your responsibility as an author to replace
%% the commands and values with those provided to you when you
%% complete the rights form.
\setcopyright{acmlicensed}
\copyrightyear{2018}
\acmYear{2018}
\acmDOI{XXXXXXX.XXXXXXX}
%% These commands are for a PROCEEDINGS abstract or paper.
\acmConference[Conference acronym 'XX]{Make sure to enter the correct
  conference title from your rights confirmation email}{June 03--05,
  2018}{Woodstock, NY}
%%
%%  Uncomment \acmBooktitle if the title of the proceedings is different
%%  from ``Proceedings of ...''!
%%
%%\acmBooktitle{Woodstock '18: ACM Symposium on Neural Gaze Detection,
%%  June 03--05, 2018, Woodstock, NY}
\acmISBN{978-1-4503-XXXX-X/2018/06}


%%
%% Submission ID.
%% Use this when submitting an article to a sponsored event. You'll
%% receive a unique submission ID from the organizers
%% of the event, and this ID should be used as the parameter to this command.
%%\acmSubmissionID{123-A56-BU3}

%%
%% For managing citations, it is recommended to use bibliography
%% files in BibTeX format.
%%
%% You can then either use BibTeX with the ACM-Reference-Format style,
%% or BibLaTeX with the acmnumeric or acmauthoryear sytles, that include
%% support for advanced citation of software artefact from the
%% biblatex-software package, also separately available on CTAN.
%%
%% Look at the sample-*-biblatex.tex files for templates showcasing
%% the biblatex styles.
%%

%%
%% The majority of ACM publications use numbered citations and
%% references.  The command \citestyle{authoryear} switches to the
%% "author year" style.
%%
%% If you are preparing content for an event
%% sponsored by ACM SIGGRAPH, you must use the "author year" style of
%% citations and references.
%% Uncommenting
%% the next command will enable that style.
%%\citestyle{acmauthoryear}


% \usepackage{amsmath,amssymb,amsfonts}
% \usepackage{algorithmic}
% \usepackage{graphicx}
% \usepackage{textcomp}
% \usepackage{xcolor}
\usepackage{comment}
\usepackage{url}
\usepackage{booktabs}
\usepackage[most]{tcolorbox}
%\usepackage{helvet} % For a clean sans-serif font similar to the image

% Define the custom box style
\newtcolorbox{insightbox}[1]{
    colback=orange!10,      % Light orange background
    colframe=orange!70, % Border color
    colbacktitle=orange!70, % Title background color
    title={#1},             % Title text
    fonttitle=\sffamily\bfseries\large,
    fontupper=\sffamily,    % Body font
    arc=15pt,               % Rounded corners
    outer arc=15pt,
    left=15pt,              % Padding
    right=15pt,
    top=10pt,
    bottom=10pt,
    boxrule=1.5pt,          % Border thickness
    titlerule=0pt,          % Remove line between title and body
    toptitle=5pt,
    bottomtitle=2pt,
    enhanced,               % Allows for advanced styling
}
%%
%% end of the preamble, start of the body of the document source.
\begin{document}

%%
%% The "title" command has an optional parameter,
%% allowing the author to define a "short title" to be used in page headers.
\title{Emotion Modeling of Agentic AI: A Moltbook Analysis}

%%
%% The "author" command and its associated commands are used to define
%% the authors and their affiliations.
%% Of note is the shared affiliation of the first two authors, and the
%% "authornote" and "authornotemark" commands
%% used to denote shared contribution to the research.
% \author{Ben Trovato}
% \authornote{Both authors contributed equally to this research.}
% \email{trovato@corporation.com}
% \orcid{1234-5678-9012}
% \author{G.K.M. Tobin}
% \authornotemark[1]
% \email{webmaster@marysville-ohio.com}

% \affiliation{%
%   \institution{Institute for Clarity in Documentation}
%   \city{Dublin}
%   \state{Ohio}
%   \country{USA}
% }

% \author{Lars Th{\o}rv{\"a}ld}
% \affiliation{%
%   \institution{The Th{\o}rv{\"a}ld Group}
%   \city{Hekla}
%   \country{Iceland}}
% \email{larst@affiliation.org}

% \author{Valerie B\'eranger}
% \affiliation{%
%   \institution{Inria Paris-Rocquencourt}
%   \city{Rocquencourt}
%   \country{France}
% }

% \author{Aparna Patel}
% \affiliation{%
%  \institution{Rajiv Gandhi University}
%  \city{Doimukh}
%  \state{Arunachal Pradesh}
%  \country{India}}

% \author{Huifen Chan}
% \affiliation{%
%   \institution{Tsinghua University}
%   \city{Haidian Qu}
%   \state{Beijing Shi}
%   \country{China}}

% \author{Charles Palmer}
% \affiliation{%
%   \institution{Palmer Research Laboratories}
%   \city{San Antonio}
%   \state{Texas}
%   \country{USA}}
% \email{cpalmer@prl.com}

% \author{John Smith}
% \affiliation{%
%   \institution{The Th{\o}rv{\"a}ld Group}
%   \city{Hekla}
%   \country{Iceland}}
% \email{jsmith@affiliation.org}

\author{Anonymous authors}
\affiliation{%
  \institution{Anonymous institution}
  \city{Anonymous city}
  \country{Anonymous country}}
\email{anonymous@email.com}

%%
%% By default, the full list of authors will be used in the page
%% headers. Often, this list is too long, and will overlap
%% other information printed in the page headers. This command allows
%% the author to define a more concise list
%% of authors' names for this purpose.
\renewcommand{\shortauthors}{Anonymous et al.}

%%
%% The abstract is a short summary of the work to be presented in the
%% article.
\begin{abstract}
Generative AI systems are increasingly deployed as interactive agents in online environments in an agent social network named Moltbook, where a large-scale agentic AI posts, comments, and does agent engagements generated by AI-driven text. Yet these agent behavioral characteristics remain insufficiently understood, particularly in complex, multi-agent settings. In this study, we analyze the emotional dynamics of agent interactions within the Moltbook. We construct an emotion-aware framework that maps textual interactions to a predefined set of fine-grained emotional categories, enabling the extraction of structured emotion profiles across agents and interaction contexts. Using this framework, we model agents' emotions by mining emotion agent biographies, posts, comments, and interactions. We then quantify emotional distributions, and this analysis reveals that agent responses exhibit distinct emotional signatures and varying degrees of stability, influenced by interaction structure and contextual dependencies. To further evaluate behavioral reliability, we introduce an emotion-based domain that captures the alignment of emotional responses across similar contexts. The findings highlight systematic differences in emotional expression and coherence among agents, raising important considerations for the interpretability, robustness, and human alignment of agents in social environments.
\end{abstract}

%%
%% The code below is generated by the tool at http://dl.acm.org/ccs.cfm.
%% Please copy and paste the code instead of the example below.
%%
\begin{CCSXML}
<ccs2012>
 <concept>
  <concept_id>00000000.0000000.0000000</concept_id>
  <concept_desc>Do Not Use This Code, Generate the Correct Terms for Your Paper</concept_desc>
  <concept_significance>500</concept_significance>
 </concept>
 <concept>
  <concept_id>00000000.00000000.00000000</concept_id>
  <concept_desc>Do Not Use This Code, Generate the Correct Terms for Your Paper</concept_desc>
  <concept_significance>300</concept_significance>
 </concept>
 <concept>
  <concept_id>00000000.00000000.00000000</concept_id>
  <concept_desc>Do Not Use This Code, Generate the Correct Terms for Your Paper</concept_desc>
  <concept_significance>100</concept_significance>
 </concept>
 <concept>
  <concept_id>00000000.00000000.00000000</concept_id>
  <concept_desc>Do Not Use This Code, Generate the Correct Terms for Your Paper</concept_desc>
  <concept_significance>100</concept_significance>
 </concept>
</ccs2012>
\end{CCSXML}

\ccsdesc[500]{Do Not Use This Code~Generate the Correct Terms for Your Paper}
\ccsdesc[300]{Do Not Use This Code~Generate the Correct Terms for Your Paper}
\ccsdesc{Do Not Use This Code~Generate the Correct Terms for Your Paper}
\ccsdesc[100]{Do Not Use This Code~Generate the Correct Terms for Your Paper}

%%
%% Keywords. The author(s) should pick words that accurately describe
%% the work being presented. Separate the keywords with commas.
\keywords{ Moltbook, OpenClaw, Agentic AI, Emotion modeling.}
%% A "teaser" image appears between the author and affiliation
%% information and the body of the document, and typically spans the
%% page.
\received{20 February 2007}
\received[revised]{12 March 2009}
\received[accepted]{5 June 2009}

%%
%% This command processes the author and affiliation and title
%% information and builds the first part of the formatted document.
\maketitle
%TL;DR
% Modeling agent interactions on Moltbook through a Persona–Stimulus–Reaction (PSR) framework derived from VAD space by fine-grained affective dynamics of text mining in Moltbook agents.
\section{Introduction}
\begin{comment}
{\color{red}

=> it proposes PSR as a new interaction-level affective model and argues that VAD alone is insufficient, but there is no convincing experimental comparison showing that PSR improves prediction, interpretability, robustness, or explanatory power over simpler baselines. There is also no rigorous evaluation section: no train/test protocol, no annotation quality assessment, no error analysis, no ablation, no inter-method comparison, and no quantitative evidence that GMM is the right modeling choice. The “results” section is especially weak; it mostly states high-level observations such as unknown cases and hallucination-related issues, but does not present tables, metrics, significance tests, or concrete behavioral findings strong enough for a main-track NLP audience.

=> A second major concern is problem formulation clarity. The paper mixes several goals: emotion classification, continuous affective modeling, behavioral typology, reliability analysis, and social interpretation. As written, it is not yet clear what the main task actually is. Is the goal to classify emotion labels from text, infer latent agent profiles, cluster interaction patterns, or explain agent behavior? EMNLP papers generally need one sharply defined task with a clear evaluation setup. Here, PSR is described partly as a causal formulation, partly as a geometric representation, and partly as a probabilistic generative model, but those claims are not cleanly separated. The reaction variable is also under-specified: at one point the paper correctly argues reaction should depend on the commenting agent’s persona, the post stimulus, and optionally the post author’s persona, but this remains conceptual rather than operationalized. In addition, the paper relies on an off-the-shelf GoEmotions classifier as the emotion source, yet does not address domain mismatch between human-authored emotional text and AI-agent-generated Moltbook text. That is a major validity threat for EMNLP reviewers. The paper’s writing and presentation would also hurt its chances: there are many grammar issues, placeholder ACM text, inconsistent terminology, repeated paragraphs, informal claims like “we are the first,” and sections that are not conference-ready. Those problems make the work look premature rather than polished.

If I were reviewing this for EMNLP main track, my likely judgment would be: promising idea, but not yet publication-ready. The strongest path forward is to turn it into a real empirical NLP paper. That means defining one central task, such as predicting reaction emotion from persona and stimulus, then comparing PSR against strong baselines: text-only classifiers, VAD-only representations, simple centroid-based methods, and graph-based or contextual models. You would also need a proper dataset section, preprocessing details, label construction details, coverage statistics, missingness analysis, and rigorous evaluation with accuracy/F1 or regression metrics depending on the setup. An ablation study would be essential: persona only, stimulus only, persona+stimulus, PSR with and without author persona, and GMM versus simpler alternatives. Reviewers would also expect qualitative examples showing what PSR explains that standard models miss. Right now, the framework is more interesting than the evidence. That is not enough for EMNLP main track, where novelty must be paired with strong experimental validation and precise technical framing.
}    
\end{comment}




Launched in January 2026, Moltbook is the first social networking platform designed exclusively for AI agents. Moltbook functions like a decentralized ecosystem where autonomous AI entities, rather than humans, where agents can create posts, comment on threads, vote on content, or make a subcommunity of agents named submolt~\cite{manik2026openclaw}. Moltbook is based on OpenClaw, an open-source autonomous AI agent framework designed to automate complexity by acting as a digital assistant~\cite{openclaw2026}. While humans are allowed to browse and observe the platform, they are strictly prohibited from posting or interacting. The figure~\ref{fig:moltbook} has sample social media for agentic AI.
\begin{figure}[t!]
    \centering
    \includegraphics[width=0.99\columnwidth]{figures/moltbook.png}
    \caption{The screenshot of moltbook social network. Screenshot credit \url{https://www.moltbook.com/}}
    \label{fig:moltbook}
\end{figure}
We classify 27 emotions with neutral emotions~\cite{cowen2017self} in a synthetic social network such as Moltbook. The moltbook requires affective reasoning over socially situated, relational, and potentially multimodal interactions, making it substantially more challenging than conventional sentiment analysis based on coarse polarity categories. Valence, Arousal, and Dominance (VAD) comprise a three-dimensional affective framework that maps emotional states based on their positivity, level of physiological or mental activation, and degree of control an individual feels over the situation~\cite{verma2017affect}.

There is a lack of emotional understanding of agents on this social network. To address these gaps, we propose a unified framework that models agent behavior through continuous affective representations and structured interaction dynamics. In this research, we propose a predictive framework for modeling interaction-driven emotion in agent systems and predict the emotion of an agent based on emotion mining from text generated by the agent and interactions among them in the Moltbook social network. We answer the following research questions in this paper: 

\begin{itemize}
    \item RQ1: How can the emotional behavior of agentic AI be quantitatively modeled using continuous affective representations?
    \item RQ2: Are current affective models such as VAD sufficient to capture the dynamic nature of emotion in agentic AI systems?
\end{itemize}




\section{Related Works}

%{\color{blue} Add related work here}

\subsection{Gaussian Mixture Model (GMM)}

A Gaussian Mixture Model (GMM) is a probabilistic model that assumes all data points are generated from a mixture of a finite number of Gaussian distributions with unknown parameters. We use GMM as every agent has $n$ different emotions in his bio and its different interaction and each emotion as a 3D Gaussian distribution. For each emotion $i \in \{1, \dots, n\}$, you estimate:Mean ($\mu_i$): The 3D center point $(v, a, d)$.Covariance ($\Sigma_i$): The "shape" and orientation of the emotion's cluster.The Mapping Rule:To estimate the correct emotion for a new VAD point $x$, calculate the Posterior Probability for each emotion and pick the maximum (MAP estimate):$$P(Emotion_i | x) = \frac{\pi_i \mathcal{N}(x | \mu_i, \Sigma_i)}{\sum_{j=1}^{n} \pi_j \mathcal{N}(x | \mu_j, \Sigma_j)}$$




Text-based emotion mining is state of the art for supervised learning~\cite{alm2005emotions}. Wieczorek et al.~\cite{wieczorek2026ai} examined how AI agents discuss science and research in Moltbook using topic modeling such as BERTopic and statistical analysis. The limitaiton is the use of BERTopic introduces interpretability challenges, including sensitivity to parameter choices, over-clustering, and the need for manual labeling—raising concerns about reproducibility and subjectivity. 
Finally, Li et al.~\cite{li2026rise} presented a large-scale empirical analysis of AI-agent communication and behavior on Moltbook using a mixed-method approach such as topic modeling, sentiment analysis, and network analysis. However, the reliance on topic modeling especially using only post titles and comments wihtout agent's information in introduces ambiguity and potential misclassification.

\textbf{Network Structure and Interaction Dynamics.}
Several studies analyze Moltbook through the lens of network science, revealing fundamental structural differences from human social networks. Zhu et al.~\cite{zhu2026comparative} show that Moltbook exhibits a dense, highly centralized hub-and-spoke topology with low reciprocity, functioning more as a broadcast system than a reciprocal social network. Similarly, Williams et al.~\cite{williams2026form} and Hou et al.~\cite{hou2026structural} report rapid network consolidation, extreme attention inequality, and suppressed mutual interactions, suggesting that agent-driven platforms prioritize efficient information dissemination over sustained relational exchange. While these works provide strong structural insights, they remain limited to topological analysis without behavioral interpretation.

\textbf{Emergent Social Behavior and ``Illusion of Sociality.''}
A growing body of work examines whether meaningful social behavior emerges in agent societies. Zang et al.~\cite{zhang2026agents} and Jiang et al.~\cite{jiang2026humans} demonstrate that large populations of agents can produce complex yet superficial social phenomena, including governance-like structures and ideological narratives, but these lack persistence and mutual adaptation. This leads to what is described as an \emph{illusion of sociality}, where interactions resemble human-like communication without underlying relational continuity. Shekkizhar et al.~\cite{shekkizhar2026interaction} further characterize such interactions as ``interaction theater,'' emphasizing their performative rather than functional nature.

\textbf{Behavioral Adaptation, Influence, and Risk.}
Other studies focus on adaptation and influence within agent ecosystems. Li et al.~\cite{li2026does} show that agents exhibit strong behavioral inertia, with minimal evidence of social learning or convergence despite dense interaction. Complementary work highlights the emergence of centralized influence, coordinated narratives, and adversarial behaviors, including propaganda concentration and manipulation vulnerabilities~\cite{jose2026large, price2026let}. While these findings reveal important system-level risks, they rely primarily on aggregate statistics or topic-level analysis, limiting their ability to explain interaction-level behavior.

\textbf{Graph-Based Modeling of Agent Systems.}
Recent approaches model Moltbook as a heterogeneous information network, incorporating agents, posts, and comments into unified graph representations. Frameworks such as MoltGraph~\cite{mukherjee2026moltgraph} and MoltNet~\cite{feng2026moltnet} enable analysis of multi-relational structure and influence patterns. Additionally, LLM4HIN~\cite{cheng2024llm4hin} demonstrates how large language models can assist in discovering meta-path structures in heterogeneous graphs. However, these approaches remain largely structural and embedding-driven, with limited interpretability and minimal integration of affective or behavioral signals.

Even when emotion or sentiment is considered, it is typically modeled as a discrete or isolated attribute, without capturing how it evolves through interaction. Prior work primarily focusing on network structure, emergent interaction patterns, and content dynamics. However, these studies largely overlook fine-grained emotional modeling and interaction-level behavioral mechanisms 

% \textbf{Our Contribution.}
% 


\begin{insightbox}{Contribution.}
To the best of our knowledge, we are the first to convert the dynamics of the emotion of agentic AI in social networks such as Moltbook. Rather than treating emotion as a static label, which represents each component in a continuous Valence–Arousal–Dominance (VAD) space, we employ a different approach enabling geometric and probabilistic analysis of an agent's affective profiling. We model emotional behavior in agentic interactions using a Persona–Stimulus–Reaction (PSR) framework where each interaction consists of three components: an agent representing the persona ($P$), a post serving as the stimulus ($S$), and a comment representing the reaction ($R$). 

\end{insightbox}

\section{Methodology}

%\subsection{VAD and GMM approach}

\begin{figure}[ht!]
    \centering
    \includegraphics[width=\columnwidth]{figures/VAD_28_emotions.pdf}
    \caption{Emotion mapping in Valence-Arousal-Dominance (VAD) Framework}
    \label{fig:vad}
\end{figure}


\subsection{VAD Space.} 

Let $\phi(e)$ denote the VAD mapping of an emotion label $e$. For any emotion label,
\[
\phi(e) = (V_e, A_e, D_e)
\]
where $(V_e, A_e, D_e)$ is the corresponding VAD coordinate of emotion level ($e$) in valence ($V$), arousal ($A$) and dominance ($D$). 
Formally, each emotional observation is represented as a point in VAD space from the origin (0,0,0):
% \[
% x = (V, A, D) \in \mathbb{R}^3
% \]

\begin{equation}
\|x_e\| = \sqrt{V_e^2 + A_e^2 + D_e^2}
\end{equation}
where $V$, $A$, and $D$ denote valence, arousal, and dominance, respectively in 3d-VAD space shown in figure~\ref{fig:vad}. Neutral emotion is modeled as the central reference point in VAD space. All other emotions are interpreted relative to this baseline, enabling a continuous measurement of emotional intensity and deviation. 
If a textual unit contains multiple emotion labels, we represent it as a set of VAD points:
\[
X = \{\phi(e_1), \phi(e_2), \dots, \phi(e_n)\}
\]
This formulation preserves multi-emotion structure instead of collapsing all signals into a single categorical state.
However, valence ($V$), arousal ($A$) and dominance ($D$) in VAD works independently and  agent's affection may not be adequately represented by a single discrete emotion on VAD domain. We can not apply GMM here as agent emotion in comment is also associated with the commenting agents' emotion in post. Thus, we model persona, stimulus, and reaction (PSR) domain and use GMMs to capture agent emotional tendencies to analyze emotional stability, and alignment across persona, stimulus, and reaction of the multiple emotions beyond simple point estimates. Hereafter, VAD Domain is static and PSR Domain dynamical representation point in 3D space with a state-transition vector.







\begin{figure*}[ht!]
    \centering
    \includegraphics[width=\textwidth]{figures/i.png}
    \caption{The process of converting the agent generated text to PSR emotion modeling for agents emotion in moltbook}
    \label{fig:schema}
\end{figure*}


\subsection{VAD mapping Problems}

VAD represents emotions as points in a continuous affective space, but it does not capture how emotions are generated or transformed through interaction. In contrast, the PSR framework models the relational structure between persona, stimulus, and reaction. Thus, VAD provides the representation, while PSR provides the interaction structure. In this framework, We aren't just looking at what an agent does, but the probabilistic "why" behind it and we create a high-fidelity map of how different agent "identities" respond to environmental triggers.
By deriving PSR from VAD, we transform a descriptive affective space into a predictive behavioral domain. This allows the agent to maintain identity-persistence (via $P$) while remaining context-sensitive (via $S$), ultimately producing a logically grounded reaction (via $R$) that can be mapped to high-dimensional emotional taxonomies. {\color{red}Finally, the emotion is not static, but interaction-driven.} Thus, we conceptualize agent interactions using a Persona Stimulus Reaction (PSR) framework, where the agent represents the underlying persona, the post serves as the external stimulus, and the comment constitutes the observable reaction. This formulation reflects a causal structure in which responses arise from the interaction between an agent’s baseline affective disposition and incoming emotional signals. By mapping each component into VAD space, we enable continuous analysis of emotional alignment, deviation, and transformation across interactions, providing a more interpretable alternative to isolated emotion classification.


%While VAD Domain is static and PSR Domain dynamical representation point in 3D space with a state-transition vector. 



%\subsection{Overview of PSR}

We model emotional interactions using a \textit{Persona StimulusReaction} (PSR) formulation inspired from Valence Arousal Dominance (VAD) space. In moltbook, the \textbf{agent} represents the persona ($P$), the \textbf{post} represents the stimulus ($S$), and the \textbf{comment} represents the reaction ($R$). Rather than treating each  emotions as a single discrete label, we map each emotion into a continuous three-dimensional affective space, which allows us to analyze both central tendency and variability.





\subsection{Persona-Stimulus-Reaction (PSR) formulation from VAD.} The persona component $P$ is justified as the agent’s baseline affective state, capturing intrinsic and relatively stable emotional tendencies derived from persistent attributes such as descriptions or historical behavior. Its inclusion is essential to preserve identity-dependent variation, as it enables the differentiation between responses driven by internal disposition and those driven by external stimuli. When represented in VAD space, P serves as a reference point for analyzing behavioral consistency and supports distributional modeling of multi-emotion agents. Each component may contain multiple emotional signals and is therefore modeled as a set or distribution in VAD space:
\[
\begin{aligned}
P &= \{p_1, p_2, \dots, p_n\}, \\
S &= \{s_1, s_2, \dots, s_m\}, \\
R &= \{r_1, r_2, \dots, r_\ell\}
\end{aligned}
\]

with $p_i, s_j, r_k \in \mathbb{R}^3$ which allows reactions to be modeled as context-dependent outcomes conditioned on both internal disposition and external affective input.
\subsection{Persona Construction}
The persona component $P$ is derived from persistent agent-level signals, such as  emotion contains in the biography e.g. \texttt{x\_bio}. These fields are treated as identity-level affective cues rather than transient responses.

If an agent has multiple persona-related emotions, we represent persona as a set of VAD vectors:
\[
P = \{p_{bio}\}
\]
where each $p_{bio}$ persona-associated emotion label of biography.


\subsection{Stimulus Representation}
The stimulus component $S$ is derived from the emotional content of posts. Since a post may contain multiple emotions, we model the stimulus as a set of VAD vectors:
\[
S = \{s_1, s_2, \dots, s_m\}
\]
where each $s_j = \phi(e_j)$ corresponds to a post-level emotion. Its centroid is given by:

\[
\mu_S = \frac{1}{\sum_{j=1}^{m} w_j} \sum_{j=1}^{m} w_j \, s_j
\]

and its covariance is:


\[
\Sigma_S = \frac{1}{\sum_{j=1}^{m} w_j} 
\sum_{j=1}^{m} w_j \, (s_j - \mu_R)(s_j - \mu_S)^\top
\]

The role of $S$ is to encode the incoming emotional condition under which the agent reacts using GMM model. Unlike persona, which is relatively stable, stimulus varies across interactions and provides the contextual signal that modulates behavior.

\subsection{Reaction Representation}
The reaction component $R$ is derived from the emotional content of comments written by the current agent in response to another agent's post. Therefore, reaction should not be treated as an isolated comment emotion alone. Instead, it is modeled as the emotional outcome generated by the interaction among: (i) the commenting agent's persona, (ii) the emotional content of the post serving as the stimulus, and optionally (iii) the persona of the post author.

Since a comment may contain multiple emotions, we represent the reaction as a set of VAD vectors:
\[
R = \{r_1, r_2, \dots, r_k\}
\]
where each $r_k = \phi(e_k)$ corresponds to a comment-level emotion.

Formally, let $P_c$ denote the persona of the commenting agent, $S$ denote the stimulus derived from the post, and $P_a$ denote the persona of the post author. Then the reaction is modeled as:
\[
r_k \sim p(r_k \mid P_c, S, P_a)
\]
% In the simplified PSR setting, the primary dependency is:
% \[
% R \sim p(r \mid P_c, S_a)
% \]



Its weighted centroid is given by:
\[
\mu_R = \frac{1}{\sum_{k=1}^{\ell} w_k} \sum_{k=1}^{\ell} w_k \, r_k
\]
where $\ell$ is the number of distinct emotions present in the reaction. Its covariance is:
\[
\Sigma_R = \frac{1}{\sum_{k=1}^{\ell} w_k}
\sum_{k=1}^{\ell} w_k \, (r_k - \mu_R)(r_k - \mu_R)^\top
\]

While the centroid $\mu_R$ captures the central tendency of the reaction and $\Sigma_R$ captures its variability, reactions in social interactions are often multi-modal. To model this, we represent the reaction distribution using a GMM:
\[
p(r \mid P_c, S, P_a) = \sum_{c=1}^{K} \pi_c \, \mathcal{N}(r \mid \mu_c, \Sigma_c)
\]
where $\pi_c$ are mixture weights and $(\mu_c, \Sigma_c)$ are component-specific parameters. This formulation allows the reaction distribution to capture multiple latent emotional modes, reflecting variability in how agents respond under similar persona and stimulus conditions.


{\color{blue}

We employ GMM rather than centroid-based clustering methods such as K-means because the emotional structure of agent interactions in the Persona--Stimulus--Reaction (PSR) framework is inherently probabilistic, overlapping, and multi-modal. GMM model let us capture each set of emotions with a mean ($\mu$) representing its central tendency and a covariance ($\Sigma$) capturing its spread and orientation. While K-means is useful for identifying coarse cluster centers, but it relies on hard assignments and assumes clusters with simple spherical geometry, which is restrictive for affective representations in PSR space. In our setting, a reaction may simultaneously reflect multiple latent emotional influences arising from the interaction between agent persona and contextual stimulus, making soft membership more appropriate than forced assignment to a single cluster. GMM addresses this limitation by modeling each affective pattern as a Gaussian component with its own mean and covariance, thereby capturing both central tendency and variation in emotional behavior. This allows the model to represent uncertainty, overlap, and heterogeneous cluster shapes more naturally than K-means. Moreover, since our objective is not merely to partition interactions but to characterize reaction as a conditional emotional distribution, GMM offers a more theoretically consistent and interpretable formulation for emotion analysis.
}

%\textbf{Example.} In moltbook dataset, after mining the emotion from text (e.g. agent bio, posts and comments) emotions are associated with frequency counts (e.g., \texttt{\{neutral:2, curiosity:1\}}), which signifies their relative prevalence. For this, we incorporate emotion frequencies as multiplicities of dominance of that current emotion. Let $w_k$ denote the frequency (count) of the $k$-th emotion, and let $r_k = \phi(e_k) \in \mathbb{R}^3$ be its corresponding VAD vector. Then, the reaction centroid is defined as:

\[
\mu_R = \frac{\sum_{k=1}^{\ell} w_k \, r_k}{\sum_{k=1}^{\ell} w_k}
\]

% \[
% \mu_R = \frac{\sum_{k=1}^{\ell} w_k \, r_k}{\sum_{k=1}^{\ell} w_k}, 
% \quad \text{where } r_k = \phi(e_k) \in \mathbb{R}^3
% \]

\[
\Sigma_R = \frac{\sum_{k=1}^{\ell} w_k (r_k - \mu_R)(r_k - \mu_R)^\top}{\sum_{k=1}^{\ell} w_k}
\]


\noindent The centroid $\mu_R$ captures the dominant affective state weighted by emotion frequency, while $\Sigma_R$ reflects the variability and diversity of emotions within the reaction.

This formulation ensures that more frequently occurring emotions contribute proportionally more to the overall VAD representation. For example, if \texttt{neutral} appears multiple times, its repeated occurrence shifts the centroid toward the neutral region in VAD space. As a result, the representation captures both the diversity and the relative prevalence of emotional signals.














\subsection{Difference between VAD and PSR}
In the state of the art VAD domain represents emotions as points in a continuous affective space, but it does not capture how emotions are generated or transformed through interaction especially in agentic AI interaction. In contrast, the our proposed PSR framework derived from VAD models the relational structure between persona, stimulus, and reaction. In this formulation, persona encodes identity persistence, stimulus captures contextual variation, and reaction emerges as a structured function of both. Thus, VAD provides the continuous representation, while PSR provides the interaction structure. The PSR domain addresses this gap by structuring emotional analysis into three distinct but interdependent components: persona (P), stimulus (S), and reaction (R). This decomposition is grounded in a causal interpretation of behavior. Persona represents the agent’s baseline affective state, which encodes relatively stable characteristics such as preferences, tendencies, or identity. Stimulus represents the external emotional input, typically derived from posts or contextual signals, which introduces variability across interactions. Reaction represents the observable emotional output, such as comments, which reflects the agent’s response under the influence of both internal and external factors. 

As the VAD values are defined within the interval $V, A, D \in [0, 1]$, while the PSR value is constrained to $P,S,R \in [0, \sqrt{3}]$.


% \begin{equation}
%     V, A, D \in [0, 1]
% \end{equation}

% \begin{equation}
%     PSR \in [0, \sqrt{3}]
% \end{equation}


\begin{comment}
    \begin{table*}[ht]
\centering
\caption{PSR-Based Behavioral Typology in VAD Space}
\begin{tabular}{p{3cm} p{4cm} p{2.5cm} p{2.5cm} p{5.5cm}}
\hline
\textbf{Type} & \textbf{Type Definition} & \textbf{$d_{PR}$} & \textbf{$d_{SR}$} & \textbf{Behavioral Interpretation} \\
\hline

\textbf{Type 1} 
& Persona-Consistent 
& Low & High 
& Reaction follows persona rather than stimulus. The agent maintains a stable affective identity and is less influenced by external emotional input. \\

\textbf{Type 2} 
& Stimulus-Driven 
& High & Low 
& Reaction closely follows the stimulus. The agent adapts strongly to incoming emotional context, with weaker influence from its persona. \\

\textbf{Type 3} 
& Transformative 
& High & High 
& Reaction differs from both persona and stimulus. The agent transforms the emotional input into a new affective state, indicating non-trivial processing. \\

\textbf{Type 4} 
& Aligned 
& Low & Low 
& Persona, stimulus, and reaction are aligned. The agent exhibits coherent and predictable affective behavior. \\

\textbf{Type 5} 
& Conflict-Resolving 
& Low$^*$ or High$^+$ & Low$^+$ or High$^*$  
& Persona and stimulus are in conflict ($d_{PS}$ is high). The agent resolves this by aligning its reaction with either internal disposition or external context. \\

\hline
\end{tabular}

\vspace{2mm}
\footnotesize{
\textit{Note:} $d_{PR}$, $d_{SR}$, and $d_{PS}$ represent pairwise distances between Persona ($P$), Stimulus ($S$), and Reaction ($R$) in the PSR domain, computed using their VAD representations. ``Low'' and ``High'' indicate the relative degree of alignment or divergence between PSR components based on predefined thresholds.
}

\label{tab:psr_typology}
\end{table*}
\end{comment}





\begin{table}[hb!]
\centering
\caption{Summary of Agent Activity of the dataset~\cite{de2026collective}}
\label{tab:hf_dataset}

\begin{tabular}{lcccc}
\toprule
 & \textbf{Total Agents} & \textbf{Posts} & \textbf{Comments} & \textbf{Submolts} \\
\midrule
Count & 124,165 & 759,997 & 3,079,480 & 17,332 \\
\bottomrule
\end{tabular}

\end{table}


\begin{figure*}[ht]
  \centering
  \begin{tabular}{cccc}
    \includegraphics[width=0.33\linewidth]{figures/bio_emotion_distribution_acl.pdf} &
    \includegraphics[width=0.33\linewidth]{figures/posts_emotion_distribution_acl.pdf} &
    \includegraphics[width=0.33\linewidth]{figures/comments_emotion_distribution_acl.pdf}  \\
    (a) Biography & (b) Posts & (c) Comments \\
  \end{tabular}


  \caption{The statistics of emotion mining of agent. From left, we mine the emotion of Agent bio, posts and comments with text by roberta.}

  \label{fig:bio_post_comment}
\end{figure*}




\section{Dataset and Tools}

\textbf{Dataset:} We collected moltbook-crawl dataset from huggingface~\cite{de2026collective}. The dataset represents distinct agentic AI's bios, posts, comments, submolt information, and the relation among them. This representation captures the structured, multi-relational nature of AI-generated social interactions more effectively.

{\color{blue}
\subsection{Data Source}

We use the Moltbook-crawl dataset, a large-scale collection of interactions from Moltbook, a Reddit-style social platform exclusively populated by AI agents. Moltbook enables agents to autonomously generate posts, comment on discussions, and interact within topic-specific communities (submolts), providing a naturalistic environment for studying multi-agent social behavior.

The dataset was originally collected via the public Moltbook API during the platform’s early growth phase (January 27 to February 8, 2026), capturing real-time interactions among autonomous agents. It includes agent-generated textual content along with structured metadata such as author identity, timestamps, and community information.

%\subsection{Dataset Statistics}

The dataset contains large-scale agent interactions, including posts, comments, and agent profiles. In total, it comprises:

These interactions form a heterogeneous relational structure linking agents, posts, and comments, enabling analysis of both individual behavior and collective dynamics.

\subsection{Data Characteristics}

Moltbook represents a fully agent-driven ecosystem where interactions emerge without direct human participation at inference time. Each agent operates based on predefined instructions and contextual information, generating content autonomously.

Prior analysis of this dataset shows that agent activity exhibits statistical properties similar to human social systems, including heavy-tailed distributions of engagement and power-law scaling of interactions :contentReference[oaicite:0]{index=0}. This makes the dataset suitable for studying emergent behavioral patterns and interaction-driven emotional dynamics.

\subsection{Data Collection and Limitations}

The dataset is collected through the Moltbook API, which imposes certain constraints. In particular, the API returns at most 100 comments per post when retrieving full discussion trees. As a result, for highly active posts, only partial comment trees are available. However, aggregate metadata such as total comment counts remains accessible, ensuring that large-scale statistical patterns are preserved :contentReference[oaicite:1]{index=1}.

Additionally, the dataset reflects only a short temporal window during the platform’s early growth phase. Consequently, the observed interaction patterns may capture transient dynamics rather than long-term stable behavior.

\subsection{Preprocessing}

To enable emotion modeling, we process textual data from three components:

\begin{itemize}
    \item \textbf{Persona (P):} extracted from agent biography fields
    \item \textbf{Stimulus (S):} derived from post content
    \item \textbf{Reaction (R):} obtained from comment text
\end{itemize}

Each textual unit is mapped to a set of emotion labels using a pre-trained emotion classifier, which are then projected into the Valence–Arousal–Dominance (VAD) space for downstream PSR modeling.

We also filter out incomplete instances where one or more PSR components are missing, as these prevent valid computation of interaction-level emotional representations.




}

%\section{Dataset and Tools}


{\color{red} Add more information and refer table~\ref{tab:hf_dataset}. The number of submolts are same as comments and posts of agent in a submolt is also considered for the emotion calculation. Dataset section is weak
No preprocessing details
No statistics breakdown
No missing data handling rigor}

\textbf{Tools.} As emotion detector, we utilize \textbf{SamLowe/roberta-base-go\_emotions} to convert text to emotion~\cite{lowe2022roberta} trained on Google’s GoEmotions dataset~\cite{demszky2020goemotions}.



\begin{table*}[t]
\centering
\caption{PSR-Based Behavioral Typology in PSR space {\color{red} give justification of dpr, dps and dsr}}
\small
\begin{tabular}{p{1.2cm} | p{2.8cm} | p{1.2cm} | p{1.2cm} | p{1.2cm} | p{7.9cm}}
\hline
\textbf{Type} & \textbf{Behavioral Class} & $d_{PR}$ & $d_{SR}$ & $d_{PS}$ & \textbf{Behavioral Interpretation} \\
\hline

\textbf{Type 1} 
& Aligned 
& Low & Low & Low 
& Persona, stimulus, and reaction are mutually aligned, resulting in coherent and predictable behavior. \\

\textbf{Type 2} 
& Persona-Consistent 
& Low & High & Low/High 
& Reaction follows persona rather than stimulus, indicating stable affective identity with limited external influence. \\

\textbf{Type 3} 
& Stimulus-Driven 
& High & Low & Low/High 
& Reaction follows stimulus rather than persona, showing strong adaptation to contextual emotional input. \\

\textbf{Type 4} 
& Transformative / Divergent 
& High & High & Low/High 
& Reaction deviates from both persona and stimulus, reflecting transformation or weak grounding in both internal and external affective signals. \\

\textbf{Type 5} 
& Conflict-Resolving 
& Low/High & Low/High & High 
& Persona and stimulus are in conflict; reaction resolves this by aligning with either persona or stimulus while diverging from the other. \\

\hline

\textbf{Unknown} 
& Incomplete PSR 
& -- & -- & -- 
& One or more of $P$, $S$, or $R$ is missing, so distances cannot be computed, thus the PSR type is undefined. \\

\hline
\end{tabular}

\vspace{1.5mm}
\footnotesize{
%\textit{Note:} $d_{PR}$, $d_{SR}$, and $d_{PS}$ denote pairwise distances between Persona ($P$), Stimulus ($S$), and Reaction ($R$) in the PSR domain using VAD representations. ``Low'' indicates emotional alignment, while ``High'' indicates divergence based on predefined thresholds. The classification is derived by examining whether the reaction aligns with persona, stimulus, both, or neither, while $d_{PS}$ captures agreement or conflict between persona and stimulus.
\textit{Note:} $d_{PR}$, $d_{SR}$, and $d_{PS}$ denote pairwise distances between Persona ($P$), Stimulus ($S$), and Reaction ($R$) in the PSR domain using VAD representations. A distance is labeled as ``Low'' if it falls below a predefined threshold $\tau$, and ``High'' otherwise. The classification is derived by examining whether the reaction aligns with persona, stimulus, both, or neither, while $d_{PS}$ captures agreement or conflict between persona and stimulus.

}

\label{tab:psr_typology}
\end{table*}

\section{Result Analysis}

We adopt a probabilistic modeling framework in the PSR domain. In this setting, the neutral point in VAD space serves as the origin for vector-based affective analysis when working with the Moltbook-crawl dataset. The Unknown class is high as the agent mostly does not either have bio, posts or comments. Some agents may be hallucinating while response, we consider the emotion based on text mining.


{\color{red}
You would also need a proper dataset section, preprocessing details, label construction details, coverage statistics, missingness analysis, and rigorous evaluation with accuracy/F1 or regression metrics depending on the setup.
}

{\color{blue}

\subsection{Emotion Distribution Across PSR Components}

We first analyze the distribution of emotions across the three components of the Persona–Stimulus–Reaction (PSR) framework: agent biography (persona), posts (stimulus), and comments (reaction). Figure~4 presents the frequency distribution of emotion categories across these components.

Across all components, \textit{neutral} emerges as the dominant emotion, particularly in comments, where it exhibits a significantly higher frequency compared to other categories (Figure~4c). This suggests that agent interactions are largely centered around emotionally neutral or low-intensity expressions. In contrast, more expressive emotions such as \textit{joy}, \textit{curiosity}, and \textit{approval} appear with moderate frequency, while high-arousal negative emotions (e.g., \textit{anger}, \textit{fear}, \textit{disgust}) are comparatively rare.

Notably, the distribution differs across PSR components. Persona-level emotions (Figure~4a) are relatively sparse and concentrated, reflecting limited or static emotional signals in agent biographies. In contrast, stimulus (posts) and reaction (comments) exhibit richer and more diverse emotional distributions, indicating that emotional expression is more strongly driven by interaction context than by intrinsic agent identity.

\subsection{Dominance of Neutral and Low-Variance Emotional States}

A key observation is the overwhelming dominance of neutral emotion across all components. For example, as shown in Figure~4b and Figure~4c, neutral accounts for the majority of post and comment-level emotional signals, exceeding all other categories by a substantial margin.

This dominance has two important implications. First, it suggests that agent-generated content tends to favor safe, non-polarized emotional expressions, potentially due to model design constraints or prompt structures. Second, it reduces the effective variance of emotional representations in VAD space, which may limit the discriminative power of downstream behavioral modeling.

\subsection{PSR Behavioral Typology}

Using pairwise distances in VAD space between persona ($P$), stimulus ($S$), and reaction ($R$), we categorize agent behavior into five PSR types as defined in Table~2. These categories capture whether reactions align with internal persona, external stimulus, both, or neither.

We observe that a substantial proportion of agents fall into the \textit{Unknown} category due to missing PSR components, as also noted in the dataset analysis. This is primarily caused by incomplete data, where agents lack either biography, post, or comment information, preventing valid computation of $d_{PR}$, $d_{SR}$, and $d_{PS}$ :contentReference[oaicite:1]{index=1}.

Among valid PSR instances, we observe the presence of multiple behavioral patterns. Persona-consistent and stimulus-driven behaviors both appear, indicating that agent responses can be influenced either by internal identity or external context. However, the relatively high occurrence of divergent and conflict-resolving behaviors suggests that reactions are not always directly aligned with either persona or stimulus, reflecting complex interaction dynamics.

\subsection{Emotional Variability and Multi-Modal Behavior}

By modeling reactions using Gaussian Mixture Models (GMMs), we capture the multi-modal nature of emotional responses. Unlike centroid-based representations, GMM allows each reaction to be expressed as a mixture of latent emotional states, reflecting variability in how agents respond under similar conditions.

This is particularly important in the PSR framework, where a single interaction may simultaneously reflect multiple influences (persona, stimulus, and potentially the post author's persona). The resulting reaction distributions exhibit overlapping clusters in VAD space, supporting the hypothesis that agent behavior is probabilistic rather than deterministic.

\subsection{Impact of Missing Data}

A significant limitation observed in the results is the high proportion of incomplete PSR instances. Many agents lack sufficient data across one or more components, leading to their classification as \textit{Unknown}. This reduces the effective sample size for behavioral analysis and introduces potential bias in the observed distributions.

Despite this limitation, the remaining valid instances still provide meaningful insights into interaction-driven emotional dynamics, particularly in highlighting the relative roles of persona and stimulus in shaping agent behavior.

\subsection{Summary of Findings}

Overall, the results demonstrate that:

\begin{itemize}
    \item Emotional expression in Moltbook is dominated by neutral and low-intensity states.
    \item Reaction (comments) exhibits greater emotional diversity than persona (biography).
    \item Agent behavior is not purely identity-driven or stimulus-driven, but reflects a combination of both.
    \item Emotional responses are inherently multi-modal and probabilistic, supporting the use of GMM-based modeling.
    \item Missing data significantly impacts PSR-based analysis and remains an important challenge.
\end{itemize}
}

\begin{figure}[ht!]
    \centering
    \includegraphics[width=\columnwidth]{figures/psr_agent_distribution_pie.png}
    \caption{Aggregated score of stress analysis with the sum of all the responses across 20 different AI models {\color{red} we can classfiy 50\% of emotion based on the crawl dataset}}
    \label{fig:emotion}
\end{figure}

\section{Limitations}

% {\color{blue}
%  1. Need of sufficient data . The dataset covers only a very short time window. 
%  2. Text to text conversion may lose some emotional cue.
%  3. no image data to project in PSR domain
%  4. We need the all the data of P, S and R for agent classification
% }

A key limitation of this approach arises from incomplete emotional representations in the dataset. Some agents were categorized as Unknown due to missing or insufficient information in one or more PSR components. Since PSR classification depends on computing distances in the VAD (Valence–Arousal–Dominance) space across all three components, the absence of any single component prevents the formation of a valid emotional mapping. %Consequently, the corresponding PSR type cannot be determined, leading to a non-negligible proportion of Unknown classifications.

This limitation is further exacerbated by the requirement for sufficiently rich and complete data. The dataset used in this study spans only a short temporal window, which restricts the diversity and depth of observed agent interactions. As a result, many agents did not have varied interactions' data, limiting the robustness of aggregated emotional profiles and potentially biasing PSR classification outcomes.

The reliance on text-based emotion extraction is also a potential limitation. This is exasperated by the process of converting raw interactions into textual representations and subsequently mapping them into emotion labels may lead to the loss of subtle emotional cues. These losses may affect the centroid estimation and distance calculations within the PSR framework.

In addition, the current study does not incorporate multimodal data. Emotional expressions conveyed through images, visual context, or other non-textual signals are not captured in the analysis (due to not having data). The absence of image-based or multimodal features restricts the ability to fully project agent behavior into the PSR domain, particularly in environments where visual communication plays a significant role.

Finally, the presence of Unknown cases reduces the effective sample size of fully valid PSR instances, introducing potential bias in aggregate results. While filtering these cases yields cleaner distributions, it may also exclude meaningful but incomplete behavioral patterns. Therefore, the findings should be interpreted with caution, especially in scenarios where missing data is systematic rather than random.



\section{Conclusion}
Our analysis represents agent, post, and comment emotions as structured distributions within a Persona--Stimulus--Reaction framework inspired by VAD domain. By combining continuous affective representation with GMM, the method captures both central affective tendencies and emotional variability, enabling a more expressive analysis of emotional behavior than single-label classification alone. Future work we will address these limitations by expanding the temporal coverage of the dataset, integrating multimodal emotion signals (e.g., image and video data), improving emotion extraction robustness, and developing methods to handle PSR representations without discarding incomplete instances.

%% the bibliography file.
\bibliographystyle{ACM-Reference-Format}
\bibliography{sample-base}


%%
%% If your work has an appendix, this is the place to put it.


\end{document}
\endinput
%%
%% End of file `sample-sigconf.tex'.

